Very Large Array imaging rules out precessing radio jets in three DES$-$SDSS-selected candidate periodic quasars

Periodic quasars have been suggested as candidates for hosting binary supermassive black holes (SMBHs), although alternative scenarios remain possible to explain the optical light curve periodicity. To test the alternative hypothesis of precessing radio jet, we present deep 6 GHz radio imaging conducted with NSF's Karl G. Jansky Very Large Array (VLA) in its C configuration for the three candidate periodic quasars, DES J024703.24$-$010032.0, DES J024944.66$-$000036.8, and DES J025214.67$-$002813.7. Our targets were selected based on their optical variability using 20-yr long multi-color light curves from the Dark Energy Survey (DES) and the Sloan Digital Sky Survey (SDSS). The new VLA observations show that all three periodic quasars are radio-quiet with the radio loudness parameters measured to be $R\equiv f_{6\,{\rm cm}}/f_{{\rm 2500}}$ of $\lesssim$1.0$-$1.5 and the $k$-corrected luminosities $\nu L_\nu$[6 GHz] of $\lesssim$5$-$21 $\times$ 10$^{39}$ erg s$^{-1}$. They are in stark contrast to previously known periodic quasars proposed as binary SMBH candidates such as the blazar OJ 287 and PG1302$-$102. Our results rule out optical emission contributed from precessing radio jets as the origin of the optical periodicity in the three DES$-$SDSS-selected candidate periodic quasars. Future continued optical monitoring and complementary multi-wavelength observations are still needed to further test the binary SMBH hypothesis as well as other competing scenarios to explain the optical periodicity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
